The tensor part of the Skyrme energy density functional. I. Spherical nuclei

We perform a systematic study of the impact of the J^2 tensor term in the Skyrme energy functional on properties of spherical nuclei. In the Skyrme energy functional, the tensor terms originate both from zero-range central and tensor forces. We build a set of 36 parameterizations, which covers a wide range of the parameter space of the isoscalar and isovector tensor term coupling constants, with a fit protocol very similar to that of the successful SLy parameterizations. We analyze the impact of the tensor terms on a large variety of observables in spherical mean-field calculations, such as the spin-orbit splittings and single-particle spectra of doubly-magic nuclei, the evolution of spin-orbit splittings along chains of semi-magic nuclei, mass residuals of spherical nuclei, and known anomalies of charge radii. Our main conclusion is that the currently used central and spin-orbit parts of the Skyrme energy density functional are not flexible enough to allow for the presence of large tensor terms.

==> README.TXT <==
================================= README.TXT =================================

All Authors: T. Lesinski, M. Bender, K. Bennaceur, T. Duguet, J. Meyer

Title: The tensor part of the Skyrme energy density functional. I. Spherical nuclei

Description: 
The included file (parameters.txt) contains the values of the parameters used,
in the article, for the Skyrme interaction including tensor terms. The 36 TIJ
parameterizations are given.

Total No. of Files: 2

Filenames: 
parameters.txt, README.TXT

Filetypes: parameters.txt : text (tabulated numerical data)

Special Instructions: 
Please see the header of parameters.txt for additional information on how to
read and use the values.

Contact information:

Thomas  Lesinski  
Institut de Physique Nucleaire de Lyon
CNRS-IN2P3/Universite Claude Bernard Lyon 1
43, bd. du 11 novembre 1918, F-69622 Villeurbanne Cedex, France
Phone: 011+33-472-431-309       FAX: 011+33-472-448-004       
Email: lesinski@ipnl.in2p3.fr

Karim Bennaceur
(same address as above)
Email: bennaceur@ipnl.in2p3.fr

Jacques Meyer
(same address as above)
Email: j.meyer@ipnl.in2p3.fr

Michael Bender
Universite Bordeaux 1, CNRS/IN2P3
Centre d'Etudes Nucleaires de Bordeaux Gradignan
Chemin du Solarium, BP120, F-33175 Gradignan, France
Email: bender@cenbg.in2p3.fr

==============================================================================
